The K2-OjOS Project: New and revisited planets and candidates in K2 campaigns 5, 16, & 18

We present the first results of K2-OjOS, a collaborative project between professional and amateur astronomers primarily aimed to detect, characterize, and validate new extrasolar planets. For this work, 10 amateur astronomers looked for planetary signals by visually inspecting the 20 427 light curves of K2 campaign 18 (C18). They found 42 planet candidates, of which 18 are new detections and 24 had been detected in the overlapping C5 by previous works. We used archival photometric and spectroscopic observations, as well as new high-spatial resolution images in order to carry out a complete analysis of the candidates found, including a homogeneous characterization of the host stars, transit modelling, search for transit timing variations and statistical validation. As a result, we report four new planets (K2-355 b, K2-356 b, K2-357 b, and K2-358 b) and 14 planet candidates. Besides, we refine the transit ephemeris of the previously published planets and candidates by modelling C5, C16 (when available) and C18 photometric data jointly, largely improving the period and mid-transit time precision. Regarding individual systems, we highlight the new planet K2-356 b and candidate EPIC 211537087.02 being near a 2:1 period commensurability, the detection of significant TTVs in the bright star K2-184 (V = 10.35), the location of K2-103 b inside the habitable zone according to optimistic models, the detection of a new single transit in the known system K2-274, and the disposition reassignment of K2-120 b, which we consider as a planet candidate as the origin of the signal cannot be ascertained.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
